Continuous Control of Editing Models via Adaptive-Origin Guidance

Diffusion-based editing models have emerged as a powerful tool for semantic image and video manipulation. However, existing models lack a mechanism for smoothly controlling the intensity of text-guided edits. In standard text-conditioned generation, Classifier-Free Guidance (CFG) impacts prompt adherence, suggesting it as a potential control for edit intensity in editing models. However, we show that scaling CFG in these models does not produce a smooth transition between the input and the edited result. We attribute this behavior to the unconditional prediction, which serves as the guidance origin and dominates the generation at low guidance scales, while representing an arbitrary manipulation of the input content. To enable continuous control, we introduce Adaptive-Origin Guidance (AdaOr), a method that adjusts this standard guidance origin with an identity-conditioned adaptive origin, using an identity instruction corresponding to the identity manipulation. By interpolating this identity prediction with the standard unconditional prediction according to the edit strength, we ensure a continuous transition from the input to the edited result. We evaluate our method on image and video editing tasks, demonstrating that it provides smoother and more consistent control compared to current slider-based editing approaches. Our method incorporates an identity instruction into the standard training framework, enabling fine-grained control at inference time without per-edit procedure or reliance on specialized datasets.

==> supp/figures/ours_vs_others_piebench/kontionouos-kontext/image_sample_120/instruction.txt <==
Transform the woman's brown hair into straight pink hair.

==> supp/figures/ours_vs_others_piebench/kontionouos-kontext/image_sample_374/instruction.txt <==
Modify the vintage camera to resemble a wooden toy and change travel photography to a plastic theme.

==> supp/figures/ours_vs_others_piebench/lucy_freemorph/120/instruction.txt <==
Source Prompt: woman with brown hair
Target Prompt: a woman with [straight pink hair]
Edit Instruction: Transform the woman's brown hair into straight pink hair.


==> supp/figures/ours_vs_others_piebench/lucy_freemorph/331/instruction.txt <==
Source Prompt: blue lavender in a blue and white vase
Target Prompt: blue [red lavender] in a [green] and white vase
Edit Instruction: Change the lavender to red and the vase to green.


==> supp/figures/ours_vs_others_piebench/lucy_freemorph/374/instruction.txt <==
Source Prompt: vintage camera, polaroid, travel, travel photography
Target Prompt: a [wooden toy camera], polaroid, travel, [plastic theme photography]
Edit Instruction: Modify the vintage camera to resemble a wooden toy and change travel photography to a plastic theme.


==> supp/figures/ours_vs_others_piebench/ours/120/instruction.txt <==
Transform the woman s brown hair into straight pink hair.


==> supp/figures/ours_vs_others_piebench/ours/331/instruction.txt <==
Change the lavender to red and the vase to green.


==> supp/figures/ours_vs_others_piebench/ours/374/instruction.txt <==
Modify the vintage camera to resemble a wooden toy and change travel photography to a plastic theme.


==> supp/figures/ours_vs_others_saedit/ours/beard_edits_fjords_leather_jacket_seed990/instruction.txt <==
Add a beard to the person


==> supp/figures/ours_vs_others_saedit/ours/curly_hair_renaissance_painter_courtyard_seed990/instruction.txt <==
Give the person curly hair

